Learning body models: from humans to humanoids

Humans and animals excel in combining information from multiple sensory modalities, controlling their complex bodies, adapting to growth, failures, or using tools. These capabilities are also highly desirable in robots. They are displayed by machines to some extent. Yet, the artificial creatures are lagging behind. The key foundation is an internal representation of the body that the agent - human, animal, or robot - has developed. The mechanisms of operation of body models in the brain are largely unknown and even less is known about how they are constructed from experience after birth. In collaboration with developmental psychologists, we conducted targeted experiments to understand how infants acquire first "sensorimotor body knowledge". These experiments inform our work in which we construct embodied computational models on humanoid robots that address the mechanisms behind learning, adaptation, and operation of multimodal body representations. At the same time, we assess which of the features of the "body in the brain" should be transferred to robots to give rise to more adaptive and resilient, self-calibrating machines. We extend traditional robot kinematic calibration focusing on self-contained approaches where no external metrology is needed: self-contact and self-observation. Problem formulation allowing to combine several ways of closing the kinematic chain simultaneously is presented, along with a calibration toolbox and experimental validation on several robot platforms. Finally, next to models of the body itself, we study peripersonal space - the space immediately surrounding the body. Again, embodied computational models are developed and subsequently, the possibility of turning these biologically inspired representations into safe human-robot collaboration is studied.

==> figures/iCubWithNaoCopyright.txt <==
Image Library:  Terms and Conditions 

Fondazione Istituto Italiano di Tecnologia (hereafter, “IIT”) hereby defines the terms and conditions on which you may access IIT’s online image library (the “Image Library”) and the use you may do with the images and the videos stored in it (the “Images”).
By accessing the Image Library, you confirm that you accept these terms and conditions and that you agree to comply with them.
If you do not agree to these terms and conditions, you must not access the Image Library.
We may revise these terms and conditions at any time by amending this page.

Users of the Image Library

The Images are intended for use by IIT staff and authorised users only. Authorised users are solely the users who have previously agreed with IIT the use or the uses of the Images allowed to them and who have received the link of IIT Image Library directly from the IIT.

 

Intellectual Property Rights

The Images and the Image Library are owned by or licensed to IIT. All rights in the Images and the Image Library are copyrighted and are protected by the intellectual property laws of Italy and international laws and conventions. All rights not expressly granted by IIT are hereby reserved.
Any unauthorized use of the Images constitutes copyright infringement and shall entitle IIT to exercise all rights and remedies under applicable copyright law, including an injunction preventing further use and monetary damages against all users and beneficiaries of the use of such Images. The foregoing is not a limiting statement of IIT's rights or remedies in connection with any unauthorized use.

 

Use of the Images

The Images may not be copied, reproduced, redistributed, manipulated, projected, used or altered in any way without the prior express written permission of IIT.
You may use the Images only for the use or the uses you have previously agreed with IIT and for no other purpose. In particular, the Images may not be used for any commercial purpose and they may not be given, sold, sublicensed or otherwise transferred to any third party.
If you need to use the images for another purpose/purposes other than the one/the ones agreed with IIT, you need to obtain written prior consent from the IIT.
The use of the Images is given for free only for the use or the uses you have previously agreed with IIT and, in any case, for no longer than one year since you have received the link by e-mail from IIT.
Moreover, the Images may not be used for, or in connection with, any unlawful or immoral or anti-social purpose, and/or inserted in a context which could result pornographic, libelous, obscene, or otherwise injurious to the name, the decorum, the dignity or the reputation of IIT or of any persons depicted.
You must not modify or alter the paper or digital copies of any of the Images you have printed off or downloaded in any way, and you must not use any of the Images separately from any accompanying text (if applicable).
Whenever reproducing the Images, you must acknowledge the source (IIT), by writing the caption “Istituto Italiano di Tecnologia - © IIT, all rights reserved” under the Images or next to them.
If you use the Image Library and/or the Images in any way in breach of these terms and conditions, IIT will interrupt immediately your right to access the Image Library and will take all the legal actions in order to defend its interests. In any case, you will defend, indemnify and hold IIT and its directors, officers and employees harmless from and against any and all liabilities, damages, judgments, awards, settlements and expenses for claims by third parties for any damage arising out of your use of the Image Library and/or of the Images in breach of these terms and conditions.

Governing law and jurisdiction 

These terms and conditions will be governed by the laws of Italy and you and we both agree that the courts of Genova, Italy, will have the exclusive jurisdiction in any case of dispute arising from or in connection with any use of the Images.

 

Contacts 

To contact us about anything covered by these terms and conditions, please contact: multimedia@iit.it.

 

